Strategic Learning Approach for Deploying UAV-provided Wireless Services

Unmanned Aerial Vehicle (UAV) have emerged as a promising technique to rapidly provide wireless services to a group of mobile users simultaneously. The paper aims to address a challenging issue that each user is selfish and may misreport his location or preference for changing the optimal UAV location to be close to himself. Using algorithmic game theory, we study how to determine the final location of a UAV in the 3D space, by ensuring all selfish users' truthfulness in reporting their locations for learning purpose. To minimize the social service cost in this UAV placement game, we design strategyproof mechanisms with the approximation ratios, when comparing to the social optimum. We also study the obnoxious UAV placement game to maximally keep their social utility, where each incumbent user may misreport his location to keep the UAV away from him. Moreover, we present the dual-preference UAV placement game by considering the coexistence of the two groups of users above, where users can misreport both their locations and preference types (favorable or obnoxious) towards the UAV. Finally, we extend the three games above to include multiple UAVs and design strategyproof mechanisms with provable approximation ratios.

==> ref.txt <==
\begin{thebibliography}{10}

\bibitem{xu2018uav}
X.~Xu, L.~Duan, and M.~Li,
\newblock ``UAV placement games for optimal wireless service provision,"
\newblock {\em Proc. IEEE WiOpt}, pp. 1--8, 2018.

\bibitem{ernest2016genetic}
N.~Ernest, D.~Carroll, C.~Schumacher, M.~Clark, K.~Cohen, and G.~Lee,
\newblock ``Genetic fuzzy based artificial intelligence for unmanned combat
  aerial vehicle control in simulated air combat missions,"
\newblock {\em J~Def~Manag}, 6(144):2167--0374, 2016.

\bibitem{mozaffari2016efficient}
M.~Mozaffari, W.~Saad, M.~Bennis, and M.~Debbah,
\newblock ``Efficient deployment of multiple unmanned aerial vehicles for optimal
  wireless coverage,"
\newblock {\em IEEE Commun.~Lett.}, 20(8):1647--1650, 2016.

\bibitem{drones-web}
A.~Pregler,
\newblock ``When cows fly: At\&t sending lte signals from drones,"
\newblock \url{http://about.att.com/innovationblog/cows_fly}, 2017.

\bibitem{pressman}
A.Pressman,
\newblock ``Verizon is testing drones for providing emergency cell service,"
\newblock \url{http://fortune.com/2016/10/06/verizon-drones-emergency/}, 2016.

\bibitem{6863654}
A.~Hourani, S.~Kandeepan, and S.~Lardner,
\newblock ``Optimal lap altitude for maximum coverage,"
\newblock {\em IEEE Wireless Commun.~Lett.}, 3(6):569--572, 2014.

\bibitem{7888557}
Y.~Zeng and R.~Zhang,
\newblock ``Energy-efficient uav communication with trajectory optimization,"
\newblock {\em IEEE Trans.~Wireless Commun.}, 16(6):3747--3760, June 2017.

\bibitem{zhang2018fast}
X.~Zhang and L.~Duan,
\newblock ``Fast deployment of uav networks for optimal wireless coverage,"
\newblock {\em IEEE Trans.~Mobile Comput.}, 2018.

\bibitem{pan2012cooperative}
M.~Pan, P.~Li, and Y.~Fang,
\newblock ``Cooperative communication aware link scheduling for cognitive
  vehicular networks,"
\newblock {\em IEEE J.~Sel.~Areas Commun.},
  30(4):760--768, 2012.

\bibitem{wang2019dynamic}
X.~Wang and L.~Duan,
\newblock ``Dynamic pricing and capacity allocation of uav-provided mobile
  services,"
\newblock  {\em Proc. IEEE INFOCOM}, pp. 1--9, 2019.

\bibitem{901174}
G.~M.~Djuknic and R.~E.~Richton,
\newblock ``Geolocation and assisted gps,"
\newblock {\em IEEE Computer}, 34(2):123--125, Feb. 2001.

\bibitem{gu2009survey}
Y.~Gu, A.~Lo, and I.~Niemegeers,
\newblock ``A survey of indoor positioning systems for wireless personal
  networks,"
\newblock {\em IEEE Commun.~Surveys Tuts.}, 11(1):13--32, 2009.

\bibitem{kos2006mobile}
T.~Kos, M.~Grgic, and G.~Sisul,
\newblock ``Mobile user positioning in gsm/umts cellular networks,"
\newblock {\em IEEE ELMAR}, pp. 185--188, 2006.

\bibitem{ProcacciaandTennenholtz}
A.~D.~Procaccia and M.~Tennenholtz,
\newblock ``Approximate mechanism design without money,"
\newblock {\em Proc. ACM EC}, pp. 177--186, 2009.


\bibitem{cheng2011mechanisms}
Y.~Cheng, W.~Yu, and G.~Zhang,
\newblock ``Mechanisms for obnoxious facility game on a path,"
\newblock {\em Proc. COCOA}, pp. 262--271, Springer, 2011.

\bibitem{ibara2012characterizing}
K.~Ibara and H.~Nagamochi,
\newblock ``Characterizing mechanisms in obnoxious facility game,"
\newblock {\em Proc. COCOA}, pp. 301--311, Springer, 2012.

\bibitem{zou2015facility}
S.~Zou and M.~Li,
\newblock ``Facility location games with dual preference,"
\newblock {\em Proc. AAMAS}, pp. 615--623, 2015.

\bibitem{feigenbaum2015strategyproof}
I.~Feigenbaum and J.~Sethuraman,
\newblock ``Strategyproof mechanisms for one-dimensional hybrid and obnoxious
  facility location models,"
\newblock In {\em Workshop on Incentive and Trust in E-Communities at
  AAAI}, pp. 8--13, 2015.

\bibitem{sui2013analysis}
X.~Sui, C.~Boutilier, and T.~W.~Sandholm,
\newblock ``Analysis and optimization of multi-dimensional percentile mechanisms,"
\newblock {\em Proc. AAAI}, pp. 367--374, 2013.

\bibitem{zeng2016throughput}
Y.~Zeng, R.~Zhang, and T.~J.~Lim,
\newblock ``Throughput maximization for uav-enabled mobile relaying systems,"
\newblock {\em IEEE Trans.~Commun.}, 64(12):4983--4996, 2016.

\bibitem{mozaffari2016unmanned}
M.~Mozaffari, W.~Saad, M.~Bennis, and M.~Debbah,
\newblock ``Unmanned aerial vehicle with underlaid device-to-device
  communications: Performance and tradeoffs,"
\newblock {\em IEEE Trans.~Wireless Commun.}, 15(6):3949--3963,
  2016.

\bibitem{weber2007effect}
S.~Weber, J.~G.~Andrews, and N.~Jindal,
\newblock ``The effect of fading, channel inversion, and threshold scheduling on
  ad hoc networks,"
\newblock {\em IEEE Trans.~Inform.~Theory}, 53(11):4127--4149,
  2007.

\bibitem{elsawy2014stochastic}
H.~ElSawy and E.~Hossain.
\newblock ``On stochastic geometry modeling of cellular uplink transmission with
  truncated channel inversion power control,"
\newblock {\em IEEE Trans.~Wireless Commun.}, 13(8):4454--4469,
  2014.

\bibitem{hassani2000dirac}
S.~Hassani,
\newblock ``Dirac delta function,"
\newblock In {\em Mathematical Physics: A Modem Introduction to Its
  Foundations}, pp. 159--171, Springer, 1999.

\end{thebibliography}
